Algebraic Topology for Data Scientists

This book gives a thorough introduction to topological data analysis (TDA), the application of algebraic topology to data science. Algebraic topology is traditionally a very specialized field of math, and most mathematicians have never been exposed to it, let alone data scientists, computer scientists, and analysts. I have three goals in writing this book. The first is to bring people up to speed who are missing a lot of the necessary background. I will describe the topics in point-set topology, abstract algebra, and homology theory needed for a good understanding of TDA. The second is to explain TDA and some current applications and techniques. Finally, I would like to answer some questions about more advanced topics such as cohomology, homotopy, obstruction theory, and Steenrod squares, and what they can tell us about data. It is hoped that readers will acquire the tools to start to think about these topics and where they might fit in.

==> figures/Sphere_with_handle.txt <==
\documentclass[tikz,border=3.14mm]{standalone}
\usepackage{tikz-3dplot}
\begin{document}
\tdplotsetmaincoords{70}{110}
\begin{tikzpicture}[tdplot_main_coords,rotate=-60]
%\path[tdplot_screen_coords,use as bounding box] (-3.2,-3.2) rectangle (4,4.5);
\pgfmathsetmacro{\R}{3}
\pgfmathsetmacro{\myang}{10} % controls the diameter of the handle
\pgfmathsetmacro{\angtop}{-80}
\pgfmathsetmacro{\angright}{95}
\pgfmathsetmacro{\out}{55}
\pgfmathsetmacro{\LooOne}{5.2}
\pgfmathsetmacro{\LooTwo}{4.2}
\coordinate (O) at (0,0,0);
\shadedraw [ball color=gray!40,tdplot_screen_coords] (0,0,0) circle(\R);
\path 
({\R*sin(\myang)*cos(\angtop)},{\R*sin(\myang)*sin(\angtop)},{\R*cos(\myang)}) 
coordinate (P2)
({\R*sin(\myang)*cos(\angright)},{-\R*sin(\myang)*sin(\angright)*cos(\out)+\R*cos(\myang)*sin(\out)},
{\R*cos(\myang)*cos(\out)+\R*sin(\myang)*sin(\angright)*sin(\out)}) 
coordinate (P1);
\draw[opacity=0.5,
right color=white,left color=gray!40!white,shading angle={-225+(90-\out)/2}] 
plot[variable=\x,domain=\angtop:\angtop+180,samples=91]
({3*sin(\myang)*cos(\x)},{3*sin(\myang)*sin(\x)},{3*cos(\myang)})
to[out=90,in=90-\out,looseness=\LooOne] (P1)
plot[variable=\x,domain=\angright:\angright-180,samples=91]
({\R*sin(\myang)*cos(\x)},{-\R*sin(\myang)*sin(\x)*cos(\out)+\R*cos(\myang)*sin(\out)},
{\R*cos(\myang)*cos(\out)+\R*sin(\myang)*sin(\x)*sin(\out)}) 
to[out=90-\out,in=90,looseness=\LooTwo] (P2);
\draw[dashed] plot[variable=\x,domain=\angtop:\angtop-180,samples=91]
({3*sin(\myang)*cos(\x)},{3*sin(\myang)*sin(\x)},{3*cos(\myang)})
plot[variable=\x,domain=\angright:\angright+180,samples=91]
({\R*sin(\myang)*cos(\x)},{-\R*sin(\myang)*sin(\x)*cos(\out)+\R*cos(\myang)*sin(\out)},
{\R*cos(\myang)*cos(\out)+\R*sin(\myang)*sin(\x)*sin(\out)});
\shadedraw [ball color=gray!50,opacity=0.5]
plot[variable=\x,domain=\angtop:\angtop+180,samples=91]
({3*sin(\myang)*cos(\x)},{3*sin(\myang)*sin(\x)},{3*cos(\myang)})
to[out=90,in=90-\out,looseness=\LooOne] (P1)
plot[variable=\x,domain=\angright:\angright-180,samples=91]
({\R*sin(\myang)*cos(\x)},{-\R*sin(\myang)*sin(\x)*cos(\out)+\R*cos(\myang)*sin(\out)},
{\R*cos(\myang)*cos(\out)+\R*sin(\myang)*sin(\x)*sin(\out)}) 
to[out=90-\out,in=90,looseness=\LooTwo] (P2);
\end{tikzpicture}
\end{document}

%sources https://math.stackexchange.com/questions/2258389/how-can-a-mug-and-a-torus-be-equivalent-if-the-mug-is-chiral
% https://tex.stackexchange.com/questions/483788/draw-a-sphere-with-one-handle-with-tikz
